Kinematics of the Interstellar Vagabond 1I/'Oumuamua (A/2017 U1)

The initial Galactic velocity vector for the recently discovered hyperbolic asteroid 1I/'Oumuamua (A/2017 U1) is calculated for before its encounter with our solar system. The latest orbit (JPL-13) shows that 'Oumuamua has eccentricity > 1 at 944\sigma\, significance (1.19936 +- 0.00021), i.e. clearly unbound. Assuming no non-gravitational forces, the object's inbound Galactic velocity was U, V, W = -11.457, -22.395, -7.746 (+-0.009, +-0.009, +-0.011) km/s (U towards Galactic center), with total heliocentric speed 26.32 +- 0.01 km/s. When the velocity is compared to the local stars, 'Oumuamua can be ruled out as co-moving with any of the dozen nearest systems, i.e. it does not appear to be associated with any local exo-Oort clouds (most notably that of the Alpha Centauri triple system). 'Oumuamua's velocity is within 5 km/s of the median Galactic velocity of the stars in the solar neighborhood (<25 pc), and within 2 km/s of the mean velocity of the local M dwarfs. Its velocity appears to be statistically "too" typical for a body whose velocity was drawn from the Galactic velocity distribution of the local stars (i.e. less than 1 in 500 field stars in the solar neighborhood would have a velocity so close to the median UVW velocity). In the Local Standard of Rest frame (circular Galactic motion), 'Oumuamua is remarkable for showing both negligible radial (U) and vertical (W) motion, while having a slightly sub-Keplerian circular velocity (V; by ~11 km/s). These calculations strengthen the interpretation that A/2017 U1 has a distant extrasolar origin, but not among the very nearest stars. Any formation mechanism for this interstellar asteroid should account for the coincidence of 'Oumuamua's velocity being so close to the LSR.

==> NearbyStarsUVW.dat <==
Title: Kinematics of the Interstellar Vagabond 1I/`Oumuamua (A/2017 U1)  
Author: Mamajek E. 
Figure: Galactic velocities
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     Name    Object identifier
  11- 18 F8.3   km/s    U       Velocity towards the Galactic anticenter
  20- 26 F7.3   km/s    V       Velocity in the direction of galactic rotation
  28- 34 F7.3   km/s    W       Velocity toward the North Galactic Pole
  36- 41 F6.3   km/s  e_U       ? Uncertainty in U
  43- 48 F6.3   km/s  e_V       ? Uncertainty in V
  50- 55 F6.3   km/s  e_W       ? Uncertainty in W
  57-102 A46    ---     Source  Source information (1)
--------------------------------------------------------------------------------
Note (1):
    Kervella17 = Kervella, Thevenin & Louvis 2017, A&A, 598, L7.
    XHIP = XHIP catalog (Anderson & Francis 2012, Astronomy Letters, 38, 331).
    EEM = Eric E. Mamajek.
    Garcia17 = Garcia et al. 2017, 846, 97
    Kniazev13 = Kniazev et al. 2013, ApJ, 770, 124.
    Hawley97 = Hawley, Gizis & Reid 1997, AJ, 113, 1458.
    BlandHawthorn16 =  Bland-Hawthorn & Gerhard 2016, ARA&A, 54, 529.
    Reid02 = Reid, Gizis & Hawley 2002, AJ, 124, 2721. 
--------------------------------------------------------------------------------
'Oumuamua  -11.457 -22.395  -7.746  0.009  0.009  0.011 ThisWork              
alfCenAB   -29.291  +1.710 +13.589  0.026  0.020  0.013 Kervella17             
ProxCen    -29.390  +1.883 +13.777  0.027  0.018  0.009 Kervella17             
Barnard   -140.7    +4.3   +18.0                        XHIP                   
Luhman16   -18.3   -27.5    -6.9                        EEM/Garcia17/Kniazev13 
Wolf359    -28.    -48.    -12.                         Hawley97               
Lal21185   +46.2   -53.6   -74.3                        XHIP                   
Sirius     +13.0    -1.9   +17.6                        XHIP                   
L726-8A    -46.    -18.    -32.                         Hawley97               
Ross154     -8.      0.     -8.                         Hawley97               
Ross248    +32.    -72.      0.                         Hawley97               
epsEri      -3.6    +7.1   -20.7                        XHIP                   
Lac9352    -93.3   -13.4   -51.7                        XHIP                   
Ross128    +17.8    +5.1   -33.1                        XHIP                    
LSR        -10.0   -11.0    -7.0    1.     2.     0.5   BlandHawthorn16
XHIP       -10.5   -18.0    -8.4   33.    24.    17.    mean_of_XHIP_d<25pc_sample;_68%CL_values
Mdwarfs     -9.7   -22.4    -8.9   37.9   26.1   20.5   Reid02_mean_for_local_Mdwarf_sample;_rms_value

